Leveraging Synthetic Targets for Machine Translation

In this work, we provide a recipe for training machine translation models in a limited resource setting by leveraging synthetic target data generated using a large pre-trained model. We show that consistently across different benchmarks in bilingual, multilingual, and speech translation setups, training models on synthetic targets outperforms training on the actual ground-truth data. This performance gap grows bigger with increasing limits on the amount of available resources in the form of the size of the dataset and the number of parameters in the model. We also provide preliminary analysis into whether this boost in performance is linked to ease of optimization or more deterministic nature of the predictions, and whether this paradigm leads to better out-of-distribution performance across different testing domains.

==> img/st_synth.csv <==
"trainer/global_step","conf17xenc6xdec6_conf_init_enc_init_dec_init_ft - _step","conf17xenc6xdec6_conf_init_enc_init_dec_init_ft - _step__MIN","conf17xenc6xdec6_conf_init_enc_init_dec_init_ft - _step__MAX","conf17xenc6xdec6_conf_init_enc_init_dec_init_ft - val_sacreBLEU","conf17xenc6xdec6_conf_init_enc_init_dec_init_ft - val_sacreBLEU__MIN","conf17xenc6xdec6_conf_init_enc_init_dec_init_ft - val_sacreBLEU__MAX","conf17xenc6xdec6_conf_freeze_enc_init_dec_init_ft - _step","conf17xenc6xdec6_conf_freeze_enc_init_dec_init_ft - _step__MIN","conf17xenc6xdec6_conf_freeze_enc_init_dec_init_ft - _step__MAX","conf17xenc6xdec6_conf_freeze_enc_init_dec_init_ft - val_sacreBLEU","conf17xenc6xdec6_conf_freeze_enc_init_dec_init_ft - val_sacreBLEU__MIN","conf17xenc6xdec6_conf_freeze_enc_init_dec_init_ft - val_sacreBLEU__MAX","conf17xdec6_conf_init_dec_rand_ft - _step","conf17xdec6_conf_init_dec_rand_ft - _step__MIN","conf17xdec6_conf_init_dec_rand_ft - _step__MAX","conf17xdec6_conf_init_dec_rand_ft - val_sacreBLEU","conf17xdec6_conf_init_dec_rand_ft - val_sacreBLEU__MIN","conf17xdec6_conf_init_dec_rand_ft - val_sacreBLEU__MAX","conf17xdec6_conf_init_dec_rand_real - _step","conf17xdec6_conf_init_dec_rand_real - _step__MIN","conf17xdec6_conf_init_dec_rand_real - _step__MAX","conf17xdec6_conf_init_dec_rand_real - val_sacreBLEU","conf17xdec6_conf_init_dec_rand_real - val_sacreBLEU__MIN","conf17xdec6_conf_init_dec_rand_real - val_sacreBLEU__MAX","conf17xdec6_conf_init_dec_rand_base - _step","conf17xdec6_conf_init_dec_rand_base - _step__MIN","conf17xdec6_conf_init_dec_rand_base - _step__MAX","conf17xdec6_conf_init_dec_rand_base - val_sacreBLEU","conf17xdec6_conf_init_dec_rand_base - val_sacreBLEU__MIN","conf17xdec6_conf_init_dec_rand_base - val_sacreBLEU__MAX"
"350","15","15","15","0.8188251256942749","0.8188251256942749","0.8188251256942749","15","15","15","0.6128105521202087","0.6128105521202087","0.6128105521202087","15","15","15","0.0063172392547130585","0.0063172392547130585","0.0063172392547130585","15","15","15","0.007848537527024746","0.007848537527024746","0.007848537527024746","15","15","15","0.006445768289268017","0.006445768289268017","0.006445768289268017"
"701","32","32","32","2.465651750564575","2.465651750564575","2.465651750564575","32","32","32","1.5793968439102173","1.5793968439102173","1.5793968439102173","32","32","32","0.38339963555336","0.38339963555336","0.38339963555336","32","32","32","0.4509378969669342","0.4509378969669342","0.4509378969669342","32","32","32","0.7819298505783081","0.7819298505783081","0.7819298505783081"
"1052","48","48","48","15.530475616455078","15.530475616455078","15.530475616455078","48","48","48","3.3232944011688232","3.3232944011688232","3.3232944011688232","48","48","48","2.28408145904541","2.28408145904541","2.28408145904541","48","48","48","2.1443657875061035","2.1443657875061035","2.1443657875061035","48","48","48","2.765610933303833","2.765610933303833","2.765610933303833"
"1403","65","65","65","24.773765563964844","24.773765563964844","24.773765563964844","65","65","65","5.26810884475708","5.26810884475708","5.26810884475708","65","65","65","6.780581474304199","6.780581474304199","6.780581474304199","65","65","65","6.215166091918945","6.215166091918945","6.215166091918945","65","65","65","8.929546356201172","8.929546356201172","8.929546356201172"
"1755","81","81","81","26.526662826538086","26.526662826538086","26.526662826538086","81","81","81","15.578996658325195","15.578996658325195","15.578996658325195","81","81","81","13.682888984680176","13.682888984680176","13.682888984680176","81","81","81","10.749396324157715","10.749396324157715","10.749396324157715","81","81","81","14.454567909240723","14.454567909240723","14.454567909240723"
"2106","98","98","98","28.069250106811523","28.069250106811523","28.069250106811523","98","98","98","20.676136016845703","20.676136016845703","20.676136016845703","98","98","98","16.827388763427734","16.827388763427734","16.827388763427734","98","98","98","14.496113777160645","14.496113777160645","14.496113777160645","98","98","98","17.899351119995117","17.899351119995117","17.899351119995117"
"2457","114","114","114","28.50002670288086","28.50002670288086","28.50002670288086","114","114","114","23.27967071533203","23.27967071533203","23.27967071533203","114","114","114","20.094093322753906","20.094093322753906","20.094093322753906","114","114","114","17.220014572143555","17.220014572143555","17.220014572143555","114","114","114","19.816720962524414","19.816720962524414","19.816720962524414"
"2808","131","131","131","28.955760955810547","28.955760955810547","28.955760955810547","131","131","131","24.05725860595703","24.05725860595703","24.05725860595703","131","131","131","21.924701690673828","21.924701690673828","21.924701690673828","131","131","131","19.264963150024414","19.264963150024414","19.264963150024414","131","131","131","22.151649475097656","22.151649475097656","22.151649475097656"
"3160","147","147","147","28.43388557434082","28.43388557434082","28.43388557434082","147","147","147","25.061805725097656","25.061805725097656","25.061805725097656","147","147","147","23.292404174804688","23.292404174804688","23.292404174804688","147","147","147","20.591365814208984","20.591365814208984","20.591365814208984","147","147","147","22.75981330871582","22.75981330871582","22.75981330871582"
"3511","164","164","164","28.71195411682129","28.71195411682129","28.71195411682129","164","164","164","25.832141876220703","25.832141876220703","25.832141876220703","164","164","164","23.83297348022461","23.83297348022461","23.83297348022461","164","164","164","21.892152786254883","21.892152786254883","21.892152786254883","164","164","164","23.765390396118164","23.765390396118164","23.765390396118164"
"3862","180","180","180","28.35032844543457","28.35032844543457","28.35032844543457","180","180","180","26.381914138793945","26.381914138793945","26.381914138793945","180","180","180","24.599369049072266","24.599369049072266","24.599369049072266","180","180","180","20.544504165649414","20.544504165649414","20.544504165649414","180","180","180","24.183740615844727","24.183740615844727","24.183740615844727"
"4213","197","197","197","28.819107055664062","28.819107055664062","28.819107055664062","197","197","197","26.46774673461914","26.46774673461914","26.46774673461914","197","197","197","25.456790924072266","25.456790924072266","25.456790924072266","197","197","197","22.6706485748291","22.6706485748291","22.6706485748291","197","197","197","24.511154174804688","24.511154174804688","24.511154174804688"
"4565","213","213","213","29.412410736083984","29.412410736083984","29.412410736083984","213","213","213","26.84287452697754","26.84287452697754","26.84287452697754","213","213","213","25.36225128173828","25.36225128173828","25.36225128173828","213","213","213","22.13983917236328","22.13983917236328","22.13983917236328","213","213","213","24.562143325805664","24.562143325805664","24.562143325805664"
"4916","230","230","230","29.7050838470459","29.7050838470459","29.7050838470459","230","230","230","26.778921127319336","26.778921127319336","26.778921127319336","230","230","230","25.510265350341797","25.510265350341797","25.510265350341797","230","230","230","23.163066864013672","23.163066864013672","23.163066864013672","230","230","230","24.149208068847656","24.149208068847656","24.149208068847656"
"5267","246","246","246","29.320831298828125","29.320831298828125","29.320831298828125","246","246","246","27.153661727905273","27.153661727905273","27.153661727905273","246","246","246","25.97240447998047","25.97240447998047","25.97240447998047","246","246","246","23.05921173095703","23.05921173095703","23.05921173095703","246","246","246","25.745161056518555","25.745161056518555","25.745161056518555"
"5618","263","263","263","28.88701057434082","28.88701057434082","28.88701057434082","263","263","263","27.637170791625977","27.637170791625977","27.637170791625977","263","263","263","26.364774703979492","26.364774703979492","26.364774703979492","263","263","263","23.7705135345459","23.7705135345459","23.7705135345459","263","263","263","25.82075309753418","25.82075309753418","25.82075309753418"
"5970","279","279","279","29.193851470947266","29.193851470947266","29.193851470947266","279","279","279","27.917448043823242","27.917448043823242","27.917448043823242","279","279","279","26.226951599121094","26.226951599121094","26.226951599121094","279","279","279","24.213956832885742","24.213956832885742","24.213956832885742","279","279","279","25.93154525756836","25.93154525756836","25.93154525756836"
"6321","296","296","296","29.64608383178711","29.64608383178711","29.64608383178711","296","296","296","27.951234817504883","27.951234817504883","27.951234817504883","296","296","296","26.715980529785156","26.715980529785156","26.715980529785156","296","296","296","24.062808990478516","24.062808990478516","24.062808990478516","296","296","296","26.531593322753906","26.531593322753906","26.531593322753906"
"6672","312","312","312","29.363122940063477","29.363122940063477","29.363122940063477","312","312","312","28.188840866088867","28.188840866088867","28.188840866088867","312","312","312","26.532991409301758","26.532991409301758","26.532991409301758","312","312","312","24.880163192749023","24.880163192749023","24.880163192749023","312","312","312","26.91151237487793","26.91151237487793","26.91151237487793"
"7023","329","329","329","29.89194679260254","29.89194679260254","29.89194679260254","329","329","329","28.458621978759766","28.458621978759766","28.458621978759766","329","329","329","27.52696990966797","27.52696990966797","27.52696990966797","329","329","329","25.189043045043945","25.189043045043945","25.189043045043945","329","329","329","26.509078979492188","26.509078979492188","26.509078979492188"
"7375","345","345","345","29.656763076782227","29.656763076782227","29.656763076782227","345","345","345","28.161537170410156","28.161537170410156","28.161537170410156","345","345","345","27.724876403808594","27.724876403808594","27.724876403808594","345","345","345","24.768085479736328","24.768085479736328","24.768085479736328","345","345","345","27.133459091186523","27.133459091186523","27.133459091186523"
"7726","362","362","362","29.7258243560791","29.7258243560791","29.7258243560791","362","362","362","28.706077575683594","28.706077575683594","28.706077575683594","362","362","362","27.865934371948242","27.865934371948242","27.865934371948242","362","362","362","25.400976181030273","25.400976181030273","25.400976181030273","362","362","362","27.359487533569336","27.359487533569336","27.359487533569336"
"8077","378","378","378","29.6943359375","29.6943359375","29.6943359375","378","378","378","28.700712203979492","28.700712203979492","28.700712203979492","378","378","378","27.87022590637207","27.87022590637207","27.87022590637207","378","378","378","25.353328704833984","25.353328704833984","25.353328704833984","378","378","378","27.17597770690918","27.17597770690918","27.17597770690918"
"8428","395","395","395","30.016849517822266","30.016849517822266","30.016849517822266","395","395","395","28.746118545532227","28.746118545532227","28.746118545532227","395","395","395","28.09012794494629","28.09012794494629","28.09012794494629","395","395","395","26.0816593170166","26.0816593170166","26.0816593170166","395","395","395","27.213808059692383","27.213808059692383","27.213808059692383"
"8780","411","411","411","30.073020935058594","30.073020935058594","30.073020935058594","411","411","411","28.621389389038086","28.621389389038086","28.621389389038086","411","411","411","27.93509292602539","27.93509292602539","27.93509292602539","411","411","411","25.740510940551758","25.740510940551758","25.740510940551758","411","411","411","27.32524871826172","27.32524871826172","27.32524871826172"
"9131","428","428","428","30.12299919128418","30.12299919128418","30.12299919128418","428","428","428","28.668100357055664","28.668100357055664","28.668100357055664","428","428","428","27.92862892150879","27.92862892150879","27.92862892150879","428","428","428","25.396379470825195","25.396379470825195","25.396379470825195","428","428","428","27.595699310302734","27.595699310302734","27.595699310302734"
"9482","444","444","444","30.550840377807617","30.550840377807617","30.550840377807617","444","444","444","29.1210994720459","29.1210994720459","29.1210994720459","444","444","444","28.037111282348633","28.037111282348633","28.037111282348633","444","444","444","25.640804290771484","25.640804290771484","25.640804290771484","444","444","444","27.363656997680664","27.363656997680664","27.363656997680664"
"9833","461","461","461","29.735862731933594","29.735862731933594","29.735862731933594","461","461","461","29.054933547973633","29.054933547973633","29.054933547973633","461","461","461","28.83311653137207","28.83311653137207","28.83311653137207","461","461","461","25.981517791748047","25.981517791748047","25.981517791748047","461","461","461","27.782724380493164","27.782724380493164","27.782724380493164"
"10185","477","477","477","30.183300018310547","30.183300018310547","30.183300018310547","477","477","477","29.260597229003906","29.260597229003906","29.260597229003906","477","477","477","28.968708038330078","28.968708038330078","28.968708038330078","477","477","477","25.890613555908203","25.890613555908203","25.890613555908203","477","477","477","27.655624389648438","27.655624389648438","27.655624389648438"
"10536","494","494","494","30.400089263916016","30.400089263916016","30.400089263916016","494","494","494","28.890657424926758","28.890657424926758","28.890657424926758","494","494","494","28.781530380249023","28.781530380249023","28.781530380249023","494","494","494","25.9566707611084","25.9566707611084","25.9566707611084","494","494","494","28.19445037841797","28.19445037841797","28.19445037841797"
"10887","510","510","510","30.965576171875","30.965576171875","30.965576171875","510","510","510","29.115737915039062","29.115737915039062","29.115737915039062","510","510","510","28.343305587768555","28.343305587768555","28.343305587768555","510","510","510","25.77631187438965","25.77631187438965","25.77631187438965","510","510","510","27.961811065673828","27.961811065673828","27.961811065673828"
"11238","","","","","","","527","527","527","29.457231521606445","29.457231521606445","29.457231521606445","527","527","527","28.881065368652344","28.881065368652344","28.881065368652344","527","527","527","26.126766204833984","26.126766204833984","26.126766204833984","527","527","527","27.572921752929688","27.572921752929688","27.572921752929688"
"11590","","","","","","","543","543","543","29.352128982543945","29.352128982543945","29.352128982543945","543","543","543","28.831789016723633","28.831789016723633","28.831789016723633","543","543","543","26.1968994140625","26.1968994140625","26.1968994140625","543","543","543","27.817277908325195","27.817277908325195","27.817277908325195"
"11941","","","","","","","560","560","560","28.71246910095215","28.71246910095215","28.71246910095215","560","560","560","28.704299926757812","28.704299926757812","28.704299926757812","560","560","560","26.15732192993164","26.15732192993164","26.15732192993164","560","560","560","28.15862464904785","28.15862464904785","28.15862464904785"
"12292","","","","","","","576","576","576","29.28058433532715","29.28058433532715","29.28058433532715","576","576","576","28.43404769897461","28.43404769897461","28.43404769897461","576","576","576","26.141733169555664","26.141733169555664","26.141733169555664","576","576","576","28.034330368041992","28.034330368041992","28.034330368041992"
"12643","","","","","","","593","593","593","29.512351989746094","29.512351989746094","29.512351989746094","593","593","593","29.179637908935547","29.179637908935547","29.179637908935547","593","593","593","26.01430892944336","26.01430892944336","26.01430892944336","593","593","593","28.12466049194336","28.12466049194336","28.12466049194336"
"12995","","","","","","","609","609","609","29.312604904174805","29.312604904174805","29.312604904174805","609","609","609","29.204524993896484","29.204524993896484","29.204524993896484","609","609","609","25.767789840698242","25.767789840698242","25.767789840698242","609","609","609","28.083126068115234","28.083126068115234","28.083126068115234"
"13346","","","","","","","626","626","626","29.28006362915039","29.28006362915039","29.28006362915039","626","626","626","28.947296142578125","28.947296142578125","28.947296142578125","626","626","626","26.468862533569336","26.468862533569336","26.468862533569336","626","626","626","27.940412521362305","27.940412521362305","27.940412521362305"
"13697","","","","","","","642","642","642","29.395740509033203","29.395740509033203","29.395740509033203","642","642","642","28.965105056762695","28.965105056762695","28.965105056762695","642","642","642","26.180150985717773","26.180150985717773","26.180150985717773","642","642","642","28.24395751953125","28.24395751953125","28.24395751953125"
"14048","","","","","","","659","659","659","29.563283920288086","29.563283920288086","29.563283920288086","659","659","659","28.64950942993164","28.64950942993164","28.64950942993164","659","659","659","26.279964447021484","26.279964447021484","26.279964447021484","659","659","659","28.356046676635742","28.356046676635742","28.356046676635742"
"14400","","","","","","","676","676","676","29.685626983642578","29.685626983642578","29.685626983642578","676","676","676","28.499540328979492","28.499540328979492","28.499540328979492","676","676","676","25.4932918548584","25.4932918548584","25.4932918548584","676","676","676","28.196956634521484","28.196956634521484","28.196956634521484"
"14751","","","","","","","692","692","692","29.4049129486084","29.4049129486084","29.4049129486084","692","692","692","29.21367073059082","29.21367073059082","29.21367073059082","692","692","692","26.578048706054688","26.578048706054688","26.578048706054688","692","692","692","28.035076141357422","28.035076141357422","28.035076141357422"
"15102","","","","","","","709","709","709","29.827356338500977","29.827356338500977","29.827356338500977","709","709","709","28.79410743713379","28.79410743713379","28.79410743713379","709","709","709","26.93710708618164","26.93710708618164","26.93710708618164","709","709","709","28.08702850341797","28.08702850341797","28.08702850341797"
"15453","","","","","","","725","725","725","30.008390426635742","30.008390426635742","30.008390426635742","725","725","725","29.287263870239258","29.287263870239258","29.287263870239258","725","725","725","26.351476669311523","26.351476669311523","26.351476669311523","725","725","725","28.315950393676758","28.315950393676758","28.315950393676758"
"15805","","","","","","","742","742","742","29.852270126342773","29.852270126342773","29.852270126342773","742","742","742","28.839284896850586","28.839284896850586","28.839284896850586","742","742","742","26.089900970458984","26.089900970458984","26.089900970458984","742","742","742","28.280710220336914","28.280710220336914","28.280710220336914"
"16156","","","","","","","758","758","758","29.46405601501465","29.46405601501465","29.46405601501465","758","758","758","29.02202606201172","29.02202606201172","29.02202606201172","758","758","758","26.52808380126953","26.52808380126953","26.52808380126953","758","758","758","28.329957962036133","28.329957962036133","28.329957962036133"
"16507","","","","","","","775","775","775","29.637611389160156","29.637611389160156","29.637611389160156","775","775","775","29.000526428222656","29.000526428222656","29.000526428222656","775","775","775","26.26089859008789","26.26089859008789","26.26089859008789","775","775","775","28.512466430664062","28.512466430664062","28.512466430664062"
"16858","","","","","","","791","791","791","29.85492515563965","29.85492515563965","29.85492515563965","791","791","791","29.111948013305664","29.111948013305664","29.111948013305664","791","791","791","26.878684997558594","26.878684997558594","26.878684997558594","791","791","791","28.740337371826172","28.740337371826172","28.740337371826172"
"17210","","","","","","","808","808","808","30.101743698120117","30.101743698120117","30.101743698120117","808","808","808","28.87476921081543","28.87476921081543","28.87476921081543","808","808","808","26.068004608154297","26.068004608154297","26.068004608154297","808","808","808","28.429035186767578","28.429035186767578","28.429035186767578"
"17561","","","","","","","824","824","824","29.24394989013672","29.24394989013672","29.24394989013672","824","824","824","29.48027992248535","29.48027992248535","29.48027992248535","824","824","824","26.612802505493164","26.612802505493164","26.612802505493164","824","824","824","28.5116024017334","28.5116024017334","28.5116024017334"
"17912","","","","","","","841","841","841","29.857847213745117","29.857847213745117","29.857847213745117","841","841","841","29.323871612548828","29.323871612548828","29.323871612548828","841","841","841","26.399776458740234","26.399776458740234","26.399776458740234","841","841","841","28.689878463745117","28.689878463745117","28.689878463745117"
"18263","","","","","","","857","857","857","29.672319412231445","29.672319412231445","29.672319412231445","857","857","857","29.122488021850586","29.122488021850586","29.122488021850586","857","857","857","26.61016082763672","26.61016082763672","26.61016082763672","857","857","857","28.711179733276367","28.711179733276367","28.711179733276367"
"18615","","","","","","","874","874","874","29.876541137695312","29.876541137695312","29.876541137695312","874","874","874","29.358781814575195","29.358781814575195","29.358781814575195","874","874","874","26.0004825592041","26.0004825592041","26.0004825592041","874","874","874","28.72642707824707","28.72642707824707","28.72642707824707"
"18966","","","","","","","890","890","890","29.45076560974121","29.45076560974121","29.45076560974121","890","890","890","29.432655334472656","29.432655334472656","29.432655334472656","890","890","890","26.775066375732422","26.775066375732422","26.775066375732422","890","890","890","28.37554359436035","28.37554359436035","28.37554359436035"
"19317","","","","","","","907","907","907","29.705106735229492","29.705106735229492","29.705106735229492","907","907","907","29.27643585205078","29.27643585205078","29.27643585205078","907","907","907","26.11008644104004","26.11008644104004","26.11008644104004","907","907","907","28.417783737182617","28.417783737182617","28.417783737182617"
"19668","","","","","","","923","923","923","30.260446548461914","30.260446548461914","30.260446548461914","923","923","923","29.48434066772461","29.48434066772461","29.48434066772461","923","923","923","26.965898513793945","26.965898513793945","26.965898513793945","923","923","923","28.72980308532715","28.72980308532715","28.72980308532715"
"20020","","","","","","","940","940","940","29.905839920043945","29.905839920043945","29.905839920043945","940","940","940","29.39411735534668","29.39411735534668","29.39411735534668","940","940","940","26.364959716796875","26.364959716796875","26.364959716796875","940","940","940","28.43199920654297","28.43199920654297","28.43199920654297"
"20371","","","","","","","956","956","956","29.900663375854492","29.900663375854492","29.900663375854492","956","956","956","29.225440979003906","29.225440979003906","29.225440979003906","956","956","956","26.065818786621094","26.065818786621094","26.065818786621094","956","956","956","28.442726135253906","28.442726135253906","28.442726135253906"
"20722","","","","","","","973","973","973","30.441511154174805","30.441511154174805","30.441511154174805","973","973","973","29.175052642822266","29.175052642822266","29.175052642822266","973","973","973","26.28301239013672","26.28301239013672","26.28301239013672","973","973","973","28.72092628479004","28.72092628479004","28.72092628479004"
"21073","","","","","","","989","989","989","29.413984298706055","29.413984298706055","29.413984298706055","989","989","989","29.23979949951172","29.23979949951172","29.23979949951172","989","989","989","26.22677993774414","26.22677993774414","26.22677993774414","989","989","989","28.857088088989258","28.857088088989258","28.857088088989258"
"21425","","","","","","","1006","1006","1006","30.258804321289062","30.258804321289062","30.258804321289062","1006","1006","1006","29.009872436523438","29.009872436523438","29.009872436523438","1006","1006","1006","26.17669105529785","26.17669105529785","26.17669105529785","1006","1006","1006","28.580446243286133","28.580446243286133","28.580446243286133"
"21776","","","","","","","1022","1022","1022","29.831151962280273","29.831151962280273","29.831151962280273","1022","1022","1022","29.277372360229492","29.277372360229492","29.277372360229492","1022","1022","1022","26.96786880493164","26.96786880493164","26.96786880493164","1022","1022","1022","28.713375091552734","28.713375091552734","28.713375091552734"
"22127","","","","","","","1039","1039","1039","30.118135452270508","30.118135452270508","30.118135452270508","1039","1039","1039","28.856796264648438","28.856796264648438","28.856796264648438","1039","1039","1039","26.385770797729492","26.385770797729492","26.385770797729492","1039","1039","1039","28.321638107299805","28.321638107299805","28.321638107299805"
"22478","","","","","","","1055","1055","1055","29.98666000366211","29.98666000366211","29.98666000366211","1055","1055","1055","29.22182846069336","29.22182846069336","29.22182846069336","1055","1055","1055","26.293886184692383","26.293886184692383","26.293886184692383","1055","1055","1055","28.45090675354004","28.45090675354004","28.45090675354004"
"22830","","","","","","","","","","","","","1072","1072","1072","29.5344181060791","29.5344181060791","29.5344181060791","1072","1072","1072","25.934755325317383","25.934755325317383","25.934755325317383","1072","1072","1072","28.74285316467285","28.74285316467285","28.74285316467285"
